Multi-wavelength observations of multiple eruptions of the recurrent nova M31N 2008-12a

We report the optical, UV, and soft X-ray observations of the $2017-2022$ eruptions of the recurrent nova M31N 2008-12a. We infer a steady decrease in the accretion rate over the years based on the inter-eruption recurrence period. We find a ``cusp'' feature in the $r'$ and $i'$ band light curves close to the peak, which could be associated to jets. Spectral modelling indicates a mass ejection of 10$^{-7}$ to 10$^{-8}$ M$_{\odot}$ during each eruption, and an enhanced Helium abundance of He/He$_{\odot}$ $\approx$ 3. The super-soft source (SSS) phase shows significant variability, which is anti-correlated to the UV emission, indicating a common origin. The variability could be due to the reformation of the accretion disk. A comparison of the accretion rate with different models on the $\rm M_{WD}$$-\dot{M}$ plane yields the mass of a CO WD, powering the ``H-shell flashes'' every $\sim$ 1 year to be $>1.36$ M$_{\odot}$ and growing with time, making M31N 2008-12a a strong candidate for the single degenerate scenario of Type Ia supernovae progenitor.

==> UV_xray_table.csv <==
#Obs_ID	Date(UT)	UV_mag_AB	mag_error	Exposure (s)	Count_rate(10^-3 count/s)	count_rate_error	Exposure (s)
################################################################################################################							
#AstroSat	-	UVIT_F148W	-		SXT(0.3-2.0)keV	-	
#################################################################################							
T03_156T01_9000003312	2019-11-19.78	23.03	0.14	8548	-	-	-
#################################################################################							
T03_259T01_9000003972	2020-11-03.25	21.3	0.09	4888	-	-	-
T03_262T01_9000003988	2020-11-10.76	22.78	0.12	8170	25.81	2.18	8909
	2020-11-11.09	-	-	-	34.33	2.68	7254
	2020-11-11.42	-	-	-	31.3	2.18	11355
	2020-11-11.75	-	-	-	32.03	2.52	8215
	2020-11-12.09	-	-	-	32.94	2.22	10178
	2020-11-12.42	-	-	-	32.11	2.14	11358
	2020-11-12.75	-	-	-	45.7	17.31	259
#################################################################################							
T04\_066T01\_9000004772	2021-11-18.97	21.25	0.12	2988	-	-	-
T04\_072T01\_9000004780	2021-11-23.22	22.96	0.09	25506	23.63	3.06	4556
	2021-11-23.41	-	-	-	31.22	2.31	8985
	2021-11-23.74	-	-	-	26.2	2.35	7802
	2021-11-24.07	-	-	-	31.83	3.27	4363
	2021-11-24.41	-	-	-	31.79	2.36	9323
	2021-11-24.74	-	-	-	34.09	2.72	7314
	2021-11-25.07	-	-	-	24.02	3.39	3863
	2021-11-25.41	-	-	-	25.8	2.39	8201
	2021-11-25.74	-	-	-	33.51	4.41	2637
#################################################################################							
T05\_058T01\_9000005414	2022-12-07.23	21.38	0.07	7872	-	-	-
################################################################################################################							
Swift	-	UVOT_uvw2	-		XRT(0.3-1.5)keV	-	
#################################################################################							
10498001	2018-01-01.22	18.87	0.05	575	< 39.4	-	986
10498002	2018-01-02.36	19.59	0.06	979	< 38.1	-	991
10498003	2018-01-03.81	20.76	0.16	754	< 55.9	-	682
10498004	2018-01-04.49	20.27	0.09	1249	< 30.2	-	1266
10498005	2018-01-05.48	20.69	0.06	1021	3.6	1	5197
10498006	2018-01-05.94	20.9	0.07	937	11.8	1.6	5317
10498007	2018-01-07.14	21.1	0.08	1614	12.1	1.7	5202
10498008	2018-01-08.07	21	0.08	1637	13.8	2	4155
10498009	2018-01-09.27	21.11	0.1	1359	39.7	3.6	3683
10498010	2018-01-10.20	21.35	0.11	818	20.9	2.6	3908
10498011	2018-01-11.20	21.45	0.12	1467	23.8	2.8	3895
10498012	2018-01-12.06	21.47	0.12	1063	39.7	3.8	3748
10498013	2018-01-13.12	21.73	0.15	1551	17.2	2.3	3926
10498014	2018-01-14.12	21.72	0.15	492	29.4	3.1	3828
10498015	2018-01-15.45	21.58	0.18	1068	10.7	2.6	1963
10498016	2018-01-16.04	22.03	0.21	1003	8.4	1.9	3339
10498017	2018-01-17.18	21.73	0.12	1253	6.3	1.1	6251
10498018	2018-01-18.24	22.03	0.18	959	< 4.3	-	4178
10498019	2018-01-19.37	22.29	0.19	344	< 3.1	-	5941
10498020	2018-01-20.03	22.01	0.18	1177	< 3.8	-	3936
#################################################################################							
10965001	2018-11-06.94	18.88	0.1	932	< 38.4	-	986
10965002	2018-11-07.72	19.08	0.08	979	< 38.0	-	991
10965004	2018-11-08.17	19.52	0.11	1829	< 20.1	-	1855
10965005	2018-11-09.32	20.63	0.11	1701	< 22.2	-	1728
10965006	2018-11-10.03	21.14	0.09	6039	< 5.9	-	6121
10965007	2018-11-11.03	20.96	0.1	5974	< 6.0	-	6051
10965008	2018-11-12.03	20.97	0.09	4604	< 4.9	-	4720
10965009	2018-11-13.02	21.13	0.1	3819	8.6	1.7	3871
10965010	2018-11-14.62	21.24	0.13	2080	21.2	3.4	2125
10965011	2018-11-15.62	21.34	0.14	2054	< 17.6	-	2110
10965012	2018-11-16.48	21.75	0.13	3774	26.3	2.9	3823
10965013	2018-11-17.54	21.62	0.13	3234	46	4.1	3276
10965015	2018-11-18.41	21.84	0.19	2095	40.8	4.8	2135
10965016	2018-11-20.47	22.04	0.17	3391	39.5	3.8	3436
10965017	2018-11-21.33	21.87	0.14	3750	24.1	2.9	3461
10965018	2018-11-22.46	22.03	0.13	5669	8.8	1.4	5744
10965019	2018-11-23.59	22.37	0.16	5835	9.3	1.4	5909
10965020	2018-11-24.45	>22.23	-	5994	2.7	0.8	6068
10965021	2018-11-25.12	>22.03	-	4577	< 4.3	-	4680
#################################################################################							
12176001	2019-11-07.31	18.76	0.07	979	< 65.0	-	991
12176003	2019-11-07.50	19	0.1	443	< 130.4	-	290
12176004	2019-11-08.78	20.41	0.13	1186	< 7.5	-	2013
12176005	2019-11-09.64	20.83	0.32	232	< 8.9	-	4238
12176006	2019-11-10.84	20.68	0.24	315	< 53.7	-	697
12176007	2019-11-11.84	21.13	0.22	776	8	1.7	3584
12176008	2019-11-12.83	21.24	0.17	1710	25.1	2.8	3843
12176009	2019-11-14.02	20.94	0.15	1682	36.4	3.5	3731
12176010	2019-11-14.96	21.05	0.15	1639	13	2.2	3454
12176011	2019-11-15.89	21.28	0.18	1655	38	3.5	3604
12176012	2019-11-16.95	21.23	0.17	1641	37.5	3.4	3906
12176013	2019-11-18.08	21.58	0.25	1116	21.6	2.6	3776
12176014	2019-11-19.08	21.75	0.47	412	29.4	3.2	3484
12176015	2019-11-19.67	21.24	0.17	1653	26.7	3	3651
12176016	2019-11-20.80	21.43	0.2	1654	12.5	2.1	3666
12176017	2019-11-21.73	21.88	0.28	1485	13.4	2	4510
12176018	2019-11-22.72	21.7	0.38	565	3.5	1.2	3162
12176020	2019-11-25.19	> 22.19	-	506	< 21.6	-	514
#################################################################################							
13849001	2020-10-31.36	19.17	0.09	593	< 38.6	-	986
13849002	2020-11-01.92	20.2	0.15	597	< 38.8	-	986
13849003	2020-11-01.42	20.2	0.15	480	< 37.3	-	1039
13849004	2020-11-02.77	20.53	0.2	398	< 17.6	-	2105
13849005	2020-11-03.69	21.16	0.23	773	< 4.3	-	3439
13849006	2020-11-05.38	-	-	960	20.6	3.2	2680
13849007	2020-11-05.88	21.3	0.18	1680	29.8	2.5	5934
13849008	2020-11-06.82	21.05	0.25	505	14.2	2.8	2330
13849009	2020-11-07.94	21.64	0.34	673	41.3	3.7	3731
13849010	2020-11-08.87	20.99	0.16	1378	39.5	4.3	3596
13849011	2020-11-09.87	21.3	0.25	762	< 36.0		1036
13849012	2020-11-10.99	> 22.68	-	1356	38.6	4.3	2777
13849013	2020-11-11.72	21.48	0.26	880	32.4	3.3	3644
13849014	2020-11-12.93	21.93	0.29	1654	16.9	2.3	3674
13849015	2020-11-14.14	-	-	781	16.5	4.2	1149
13849016	2020-11-15.12	21.53	0.2	1619	6.9	2	2362
13849017	2020-11-15.71	22.22	0.39	1260	5	2.2	1319
13849018	2020-11-16.83	> 22.03	-	408	< 7.6	-	2780
13849019	2020-11-18.17	22.2	0.35	1509	< 3.5	-	4607
13849020	2020-11-19.11	> 22.64	-	1213	< 8.2	-	4533
#################################################################################							
14920001	2021-11-15.05	19.4	0.09	976	< 38.5	-	989
14920002	2021-11-16.05	20.02	0.15	407	< 4.2	-	1009
14920003	2021-11-16.92	20.73	0.13	1580	< 23.0	-	1601
14920004	2021-11-17.65	20.58	0.12	1664	< 20.2	-	1845
14920005	2021-11-18.58	20.51	0.12	1639	< 4.2 	-	5531
14920006	2021-11-19.76	> 20.44	-	46	25.1	3.4	2802
14920007	2021-11-20.56	20.95	0.15	1641	15	2	4717
14920008	2021-11-21.56	21.68	0.23	1619	38.1	4.2	2710
14920009	2021-11-22.69	21.31	0.21	1087	23.1	2.8	3966
14920010	2021-11-23.55	21.6	0.22	1630	18.5	2.5	3956
14920011	2021-11-24.54	> 21.75	-	348	25.7	3.6	2420
14920012	2021-11-25.53	21.82	0.27	1461	29.4	3.1	3971
14920013	2021-11-26.54	21.88	0.27	1668	24.4	2.7	4023
14920014	2021-11-27.59	21.64	0.3	941	19.7	2.5	4106
14920015	2021-11-28.59	22.39	0.49	1012	< 2.9	-	3259
14920016	2021-11-29.53	> 22.12	-	464	6.3	1.5	3781
14920017	2021-11-30.91	> 22.79	-	1466	< 6.1	-	5954
14920018	2021-12-01.71	22.17	0.32	1662	< 3.3	-	5472
14920019	2021-12-02.77	22.08	0.39	954	< 4.6	-	3301
#################################################################################							
10498022	2022-12-03.75	18.73	0.07	976	< 39.2	-	989
10498023	2022-12-04.47	19.62	0.1	998	< 38.0	-	989
10498024	2022-12-05.46	20.4	0.14	967	< 38.5	-	979
10498025	2022-12-05.61	20.31	0.13	937	< 39.9	-	949
10498026	2022-12-06.07	20.47	0.12	521	< 27.7	-	1396
10498027	2022-12-07.05	20.89	0.1	1279	3.4	1	5219
10498028	2022-12-08.12	20.9	0.12	551	7.7	2	2510
10498029	2022-12-09.05	21.49	0.16	574	26.5	3.2	3219
10498030	2022-12-10.04	21.47	0.17	810	29.3	3.6	2839
10498031	2022-12-11.50	21.09	0.17	1601	49.9	6.1	1621
10498032	2022-12-12.30	21.34	0.19	1661	33.2	4.9	1681
10498033	2022-12-13.02	21.72	0.24	930	33.5	4.7	1905
10498034	2022-12-14.28	21.57	0.22	1625	39.9	5.5	1646
10498035	2022-12-15.20	>20.79	-	167	-	-	170
10498036	2022-12-16.21	21.94	0.29	1640	22.3	4.1	1661
10498037	2022-12-17.27	>22.26	-	1505	27.4	4.7	1521
10498038	2022-12-18.19	21.98	0.3	1615	18.8	3.8	1636
10498039	2022-12-19.25	22.43	0.34	1615	7.9	2	2695
10498040	2022-12-20.38	21.95	0.29	1617	< 4.6	-	1638
10498041	2022-12-21.24	22.32	0.31	1069	< 13.6	-	2764
10498042	2022-12-22.10	>22.51	-	1607	< 33.0	-	1126


==> optical_phot_table.csv <==
Date(UT)	Telescope	Fliter	Magnitude Mag_error	Exposure (s)
####################################################
2018 Nov 07.58	JCBT	B	19.29	0.28	1800
2018 Nov 07.57	JCBT	V	18.78	0.10	1200
2018 Nov 08.57	HCT	V	19.27	0.13	300*3
2018 Nov 08.56	HCT	R	19.11	0.11	180*3
2018 Nov 08.55	HCT	I	18.83	0.20	150*3
2018 Nov 08.76	GIT	g'	19.60	0.10	300*3
2018 Nov 08.77	GIT	r'	19.15	0.09	300*3
2018 Nov 08.74	GIT	i'	19.28	0.15	300*3
2018 Nov 10.78	GIT	g'	21.08	0.19	300*3
2018 Nov 10.80	GIT	r'	20.82	0.20	300*3
2018 Nov 10.81	GIT	i'	20.27	0.22	300*3
####################################################
2020 Oct 31.61	GIT	r'	18.41	0.03	500*2
2020 Oct 31.66	GIT	r'	18.37	0.02	500*2
2020 Oct 31.68	GIT	r'	18.36	0.02	500*2
2020 Oct 31.69	GIT	r'	18.47	0.03	500*2
2020 Oct 31.71	GIT	r'	18.42	0.04	500*2
2020 Oct 31.72	GIT	r'	18.56	0.04	500*2
2020 Oct 31.75	GIT	r'	18.39	0.03	500*2
2020 Oct 31.76	GIT	r'	18.43	0.03	500*2
2020 Oct 31.85	GIT	r'	18.73	0.04	500*2
2020 Oct 31.87	GIT	r'	18.60	0.04	500*2
2020 Oct 31.89	GIT	r'	18.50	0.03	500*3
2020 Nov 01.61	GIT	r'	19.21	0.07	500*2
2020 Nov 01.74	GIT	r'	19.48	0.12	500*2
2020 Nov 01.84	GIT	r'	19.60	0.15	500*2
####################################################
2021 Nov 14.73	GIT	g'	18.40	0.08	300
2021 Nov 14.73	GIT	r'	18.26	0.08	300
2021 Nov 14.74	GIT	i'	18.61	0.17	300
2021 Nov 14.79	GIT	g'	18.38	0.15	300
2021 Nov 14.79	GIT	r'	18.28	0.14	300
2021 Nov 14.79	GIT	i'	18.50	0.24	300
2021 Nov 15.57	GIT	g'	18.72	0.05	300*2
2021 Nov 15.58	GIT	r'	18.64	0.04	300*2
2021 Nov 15.59	GIT	i'	18.53	0.05	300*2
2021 Nov 16.56	GIT	g'	20.18	0.28	300*2
2021 Nov 16.57	GIT	r'	19.67	0.18	300*2
####################################################
2022 Dec 3.55	GIT	g'	18.47	0.05	360
2022 Dec 3.55	GIT	r'	18.18	0.08	360
2022 Dec 3.56	GIT	i'	18.32	0.08	360
2022 Dec 3.58	GIT	g'	18.38	0.06	360
2022 Dec 3.59	GIT	r'	18.31	0.04	360
2022 Dec 3.59	GIT	i'	18.30	0.07	360
2022 Dec 3.65	GIT	g'	18.46	0.05	360
2022 Dec 3.65	GIT	r'	18.13	0.05	360
2022 Dec 3.66	GIT	i'	18.40	0.08	360
2022 Dec 3.66	GIT	r'	18.26	0.05	400
2022 Dec 3.72	GIT	g'	18.52	0.05	400
2022 Dec 3.73	GIT	g'	18.52	0.05	360
2022 Dec 3.74	GIT	r'	18.35	0.06	360
2022 Dec 3.74	GIT	i'	18.32	0.08	360
2022 Dec 3.81	GIT	g'	18.59	0.06	360
2022 Dec 3.82	GIT	r'	18.27	0.07	360
2022 Dec 3.82	GIT	i'	18.25	0.08	360
2022 Dec 4.59	GIT	g'	19.77	0.16	360
2022 Dec 4.59	GIT	r'	19.08	0.09	360
2022 Dec 4.60	GIT	i'	19.10	0.13	360
2022 Dec 4.65	GIT	g'	19.41	0.13	360
2022 Dec 4.65	GIT	r'	19.07	0.10	360
2022 Dec 4.66	GIT	i'	19.05	0.14	360
2022 Dec 4.66	GIT	r'	18.93	0.10	400
2022 Dec 4.68	GIT	g'	19.54	0.13	400
2022 Dec 4.73	GIT	g'	19.53	0.16	360
2022 Dec 4.74	GIT	r'	19.25	0.12	360
2022 Dec 4.74	GIT	i'	18.98	0.15	360
2022 Dec 4.82	GIT	g'	19.45	0.21	360
2022 Dec 4.82	GIT	r'	18.95	0.14	360
2022 Dec 4.83	GIT	i'	18.95	0.14	360
2022 Dec 5.58	GIT	g'	20.54	0.23	500*3
2022 Dec 5.61	GIT	r'	19.90	0.12	500*3
2022 Dec 5.61	GIT	i'	20.02	0.18	500*2
2022 Dec 5.67	GIT	g'	20.48	0.22	300*5
2022 Dec 5.69	GIT	r'	20.03	0.14	300*5
2022 Dec 6.67	GIT	r'	20.42	0.18	300*10
2022 Dec 6.71	GIT	g'	20.83	0.28	300*10
2022 Dec 7.71	GIT	r'	20.58	0.26	300*9

